Ladder Symmetries of Black Holes: Implications for Love Numbers and No-Hair Theorems

It is well known that asymptotically flat black holes in general relativity have a vanishing static, conservative tidal response. We show that this is a result of linearly realized symmetries governing static (spin 0,1,2) perturbations around black holes. The symmetries have a geometric origin: in the scalar case, they arise from the (E)AdS isometries of a dimensionally reduced black hole spacetime. Underlying the symmetries is a ladder structure which can be used to construct the full tower of solutions, and derive their general properties: (1) solutions that decay with radius spontaneously break the symmetries, and must diverge at the horizon; (2) solutions regular at the horizon respect the symmetries, and take the form of a finite polynomial that grows with radius. Taken together, these two properties imply that static response coefficients -- and in particular Love numbers -- vanish. Moreover, property (1) is consistent with the absence of black holes with linear (perturbative) hair. We also discuss the manifestation of these symmetries in the effective point particle description of a black hole, showing explicitly that for scalar probes the worldline couplings associated with a non-trivial tidal response and scalar hair must vanish in order for the symmetries to be preserved.

==> vectorian88.pgf <==
\r 0 0 454 15
\i
\m 181.6199 11.9278
\c 178.5663 11.9278 176.0909 9.842 176.0274 7.2479
\l 173.8822 7.2479
\c 170.421 7.2479 163.7019 11.9278 163.7019 11.9278
\c 156.8526 8.3067 127.4752 7.0679 126.8633 7.0468
\l 0.9153 7.0468
\c 0.4114 7.0468 -0.0005 6.6338 -0.0005 6.1256
\c -0.0005 5.6174 0.4114 5.215 0.9153 5.215
\l 126.6462 5.215
\c 151.4855 4.8021 164.9238 1.9539 164.9238 1.9539
\c 167.5888 5.3315 173.3507 6.0727 176.1301 6.1997
\c 176.6425 4.008 178.9052 2.3563 181.6199 2.3563
\c 184.7126 2.3563 187.2188 4.5056 187.2188 7.142
\c 187.2188 9.789 184.7126 11.9278 181.6199 11.9278
\o 
\m 163.4986 3.1716
\c 163.4986 3.1716 150.8746 6.0197 140.2867 6.2315
\c 140.2867 6.2315 156.5752 7.0468 162.8866 10.0961
\c 162.8866 10.0961 167.3675 7.2479 169.2002 6.6338
\c 169.2002 6.6338 164.7194 4.6009 163.4986 3.1716
\o 
\m 181.3076 3.7857
\c 179.6251 3.7857 178.2604 5.1939 178.2604 6.9409
\c 178.2604 8.6879 179.6251 10.0961 181.3076 10.0961
\c 182.9921 10.0961 184.3569 8.6879 184.3569 6.9409
\c 184.3569 5.1939 182.9921 3.7857 181.3076 3.7857
\o
\s 
\m 452.6291 7.0468
\l 326.6759 7.0468
\c 326.066 7.0679 296.6887 8.3067 289.8372 11.9278
\c 289.8372 11.9278 283.1192 7.2479 279.6569 7.2479
\l 277.515 7.2479
\c 277.4483 9.842 274.9707 11.9278 271.9203 11.9278
\c 268.8276 11.9278 266.3203 9.789 266.3203 7.142
\c 266.3203 4.5056 268.8276 2.3563 271.9203 2.3563
\c 274.6361 2.3563 276.8988 4.008 277.4112 6.1997
\c 280.1884 6.0727 285.9515 5.3315 288.6154 1.9539
\c 288.6154 1.9539 302.0526 4.8021 326.8951 5.2044
\l 452.6291 5.215
\c 453.1342 5.215 453.5428 5.6174 453.5428 6.1256
\c 453.5428 6.6338 453.1342 7.0468 452.6291 7.0468
\o 
\m 272.2305 3.7857
\c 270.5481 3.7857 269.1823 5.1939 269.1823 6.9409
\c 269.1823 8.6879 270.5481 10.0961 272.2305 10.0961
\c 273.914 10.0961 275.2788 8.6879 275.2788 6.9409
\c 275.2788 5.1939 273.914 3.7857 272.2305 3.7857
\o 
\m 290.0426 3.1716
\c 288.8197 4.6009 284.3389 6.6338 284.3389 6.6338
\c 286.1706 7.2479 290.6525 10.0961 290.6525 10.0961
\c 296.964 7.0468 313.2525 6.2315 313.2525 6.2315
\c 302.6667 6.0197 290.0426 3.1716 290.0426 3.1716
\o
\s 
\m 205.0712 8.042
\c 209.1539 5.0245 217.2706 7.0468 223.7674 9.8949
\c 230.2821 12.7431 236.3903 14.776 236.3903 14.776
\c 232.7237 16.0042 224.2883 11.229 215.6221 8.6667
\c 208.0654 6.4327 205.392 7.8408 205.0712 8.042
\o
\s 
\m 249.2166 6.5809
\c 248.1461 7.6503 244.6765 8.7832 237.6111 6.4327
\c 232.1138 4.6009 224.1729 1.3928 224.1729 1.3928
\c 230.1286 0.7787 231.6554 3.3727 239.4449 5.8186
\c 246.4764 8.0314 249.2166 6.5809 249.2166 6.5809
\o
\s 
\m 253.1013 14.8289
\c 245.0534 15.4112 238.2326 12.5101 231.6384 9.7043
\l 228.785 8.4973
\c 221.9208 5.575 212.5177 1.5728 203.8927 1.8481
\c 196.0132 2.1022 191.4953 4.1668 191.4953 7.502
\c 191.4953 10.4243 194.2926 12.1184 199.81 12.5419
\c 205.3539 12.976 210.165 9.6832 210.2127 9.6514
\c 210.6277 9.3655 211.1984 9.4608 211.4853 9.8843
\c 211.7755 10.2973 211.6738 10.869 211.2588 11.1549
\c 211.0428 11.3031 205.8801 14.8501 199.6702 14.3736
\c 191.3979 13.7383 189.6625 10.2867 189.6625 7.502
\c 189.6625 4.8762 191.5038 0.4187 203.8345 0.0164
\c 212.8628 -0.2695 222.0394 3.2351 229.0592 6.2315
\l 231.9106 7.4385
\c 238.3067 10.1596 245.3615 13.5478 252.9668 12.9972
\c 261.9592 12.3513 263.1133 9.4714 263.1133 7.0468
\c 263.1133 6.3374 262.8443 5.7338 262.2906 5.2044
\c 260.8135 3.7645 257.4529 2.9492 253.5216 3.0763
\c 248.7465 3.2139 245.1815 4.5903 245.136 4.6115
\c 244.6807 4.8339 244.1322 4.6433 243.9109 4.188
\c 243.6918 3.7327 243.8824 3.1822 244.3376 2.9598
\c 244.5399 2.8645 248.2901 1.4034 253.4655 1.2446
\c 257.9432 1.1069 261.7199 2.0916 263.5664 3.8915
\c 264.4823 4.7703 264.945 5.8397 264.945 7.0468
\c 264.945 11.769 261.1831 14.2466 253.1013 14.8289
\o
\s
\endinput

